Impact of one-loop corrections to trilinear scalar couplings on di-Higgs production in the RxSM

We investigate di-Higgs production at the (HL-)LHC and possible high-energy future $e^+e^-$ colliders within the real Higgs singlet extension of the Standard Model (SM), the RxSM. This model has two CP-even Higgs bosons, $h$ and $H$, for which we assume $m_h\sim 125 \text{ GeV} < m_H$. We analyse the effect of one-loop corrections to the two trilinear scalar couplings relevant for di-Higgs production, $\lambda_{hhh}$ and $\lambda_{hhH}$, by performing an extensive parameter scan within the RxSM. We find that the one-loop corrections have a strong impact on the total production cross-sections, as well as on the differential cross-sections with respect to the invariant di-Higgs mass, $m_{hh}$. We evaluate the sensitivity of the HL-LHC and a high-energy $e^+e^-$ collider with $\sqrt{s} = 1 \text{ TeV}$, the ILC1000, to probe BSM physics effects in these processes. We demonstrate that the RxSM can be distinguished from the SM for large parts of the sampled parameter space. The resonant $H$ structure in the $m_{hh}$ distribution, on the other hand, can be observed only if the corresponding couplings, in particular $\lambda_{hhH}$, are sufficiently large. Here the ILC1000 yields a substantially better sensitivity than the HL-LHC.

==> BPs.csv <==
Mh2,alpha,vS,KapS,KapSH,Mh1,Mwp,MZ,Mu3,Md3,Mu2,Md2,Mu1,Md1,Me3,Me2,Me1,aEWM1,aS,Gfermi,Dalpha
659.41568,1.68E-02,56.0573427,-880.286343,-880.286343,125.1,80.379,91.187,172.5,4.2,1.27,0.104,0.0015,0.0035,1.776,0.105,0.000511,137.035999679,0.119,1.1663787E-05,0.059157687
777.617952,0.000284161159,44.651465,-931.830084,-931.830084,125.1,80.379,91.187,172.5,4.2,1.27,0.104,0.0015,0.0035,1.776,0.105,0.000511,137.035999679,0.119,1.1663787E-05,0.059157687
594.507555,0.0515488454,110.657513,145.820408,-931.987016,125.1,80.379,91.187,172.5,4.2,1.27,0.104,0.0015,0.0035,1.776,0.105,0.000511,137.035999679,0.119,1.1663787E-05,0.059157687
891.099567,0.0929489892,37.0349125,-993.530955,-993.530955,125.1,80.379,91.187,172.5,4.2,1.27,0.104,0.0015,0.0035,1.776,0.105,0.000511,137.035999679,0.119,1.1663787E-05,0.059157687
411.441703,0.156499174,92.6035654,-605.573743,-380.908588,125.1,80.379,91.187,172.5,4.2,1.27,0.104,0.0015,0.0035,1.776,0.105,0.000511,137.035999679,0.119,1.1663787E-05,0.059157687
625.637398,0.0689878213,96.3749962,-851.306187,-826.184901,125.1,80.379,91.187,172.5,4.2,1.27,0.104,0.0015,0.0035,1.776,0.105,0.000511,137.035999679,0.119,1.1663787E-05,0.059157687

